A mechanism for oscillatory instability in viscoelastic cross-slot flow

Interior stagnation point flows of viscoelastic liquids arise in a wide variety of applications including extensional viscometry, polymer processing and microfluidics. Experimentally, these flows have long been known to exhibit instabilities, but the mechanisms underlying them have not previously been elucidated. We computationally demonstrate the existence of a supercritical oscillatory instability of low-Reynolds number viscoelastic flow in a two-dimensional cross-slot geometry. The fluctuations are closely associated with the "birefringent strand" of highly stretched polymer chains associated with the outflow from the stagnation point at high Weissenberg number. Additionally, we describe the mechanism of instability, which arises from the coupling of flow with extensional stresses and their steep gradients in the stagnation point region.

==> mechanism.tex.txt <==
To understand these observations, especially the mechanism for this
instability, we plot perturbations (i.e. time dependent value
subtracted by steady state value) of velocity magnitude and
$\textrm{tr}(\boldsymbol{\alpha})$ for several time snapshots within
a period on the periodic orbit at $\textit{Wi} = 66$, which is close
to bifurcation point, in Figure~\ref{vel_2006_11_5a} and
Figure~\ref{tra_2006_11_5a}. Time marked on these plots is
consistent with that in Figure~\ref{birefringence_fluctuation}. A
glance at these plots gives an idea about the detailed patterns of
change within the periodic orbit. Fluctuation in velocity field
(Figure~\ref{vel_2006_11_5a}) is characterized by alternating high
and low velocity modifications near stagnation point. The cycle
starts at a moment (defined arbitrarily) when the neighborhood of
stagnation point is dominated by fast moving fluids
(Figure~\ref{vel_t_a}). These fluids flow around stagnation point
and travel downstream, forming a pair of high-speed jets pointing
away from the origin. These jets grow for a while and extend further
downstream into the outgoing channels (Figure~\ref{vel_t_b}) and
meanwhile velocity near stagnation point starts to recede. This drop
of velocity does not stop as it passes its steady state value and
eventually the neighborhood of stagnation point is dominated by
slowly moving fluids (Figure~\ref{vel_t_c}). These slowly moving
fluids, referred as wakes hereinafter, grows for a while toward the
outgoing channels (Figure~\ref{vel_t_d}) and velocity near
stagnation point starts rise again and thus starts a new cycle.

Polymer conformation follows a similar alternating patterns.
$\textrm{tr}(\boldsymbol{\alpha})$ near stagnation point is lower
than steady state value at the beginning of the cycle
(Figure~\ref{tra_t_a}), corresponding to the growth of jets in
velocity field (Figure~\ref{vel_t_a}). These relatively
weakly-stretched polymers are taken downstream by the flow
(Figure~\ref{tra_t_b}) later and $\textrm{tr}(\boldsymbol{\alpha})$
near the center starts to rise. Bands of relatively highly stretched
polymers appear near stagnation (Figure~\ref{tra_t_c}) with
weakly-stretched polymers travel further downstream at around the
same time when the near-center region is dominated by wakes
(Figure~\ref{vel_t_c}). These highly stretched polymers do not
persist and while they move downstream,
$\textrm{tr}(\boldsymbol{\alpha})$ near center declines
(Figure~\ref{tra_t_d}) and bring the cycle back to the start. One
thing needs to be pointed out in Figure~\ref{tra_2006_11_5a} is the
spatial oscillation of $\textrm{tr}(\boldsymbol{\alpha})$ in the
downstream region away from stagnation point. Around high (or low)
$\textrm{tr}(\boldsymbol{\alpha})$ bands moving away from stagnation
point, stripes with alternate high and low
$\textrm{tr}(\boldsymbol{\alpha})$ emerge and deteriorate further
downstream. These oscillations, apparently unphysical, also exist
along birefringence strand in steady state solutions though not easy
to see from the contour in Figure~\ref{tra_ss_2006-10-12g} where
they are overwhelmed by high $\textrm{tr}(\boldsymbol{\alpha})$ in
birefringence strand. Unfortunately, as suggested by
Renardy~\cite{Renardy_JNNFM2006}, spatial non-smoothness is
inevitable in numerical simulation of viscoelastic extensional flow
upon certain $\textit{Wi}$. It can be shown that stress gradients
for both linear and nonlinear viscoelastic constitutive equations
can become infinite upon certain finite $\textit{Wi}$. This
singularity could not be fully resolved by any finite mesh size and
this problem would always show up in numerical solutions of high
$\textit{Wi}$ viscoelastic stagnation point flows. However, we do
not expect these oscillations to qualitatively affect our
observations for a couple of reasons. First, non-smoothness has been
observed in our simulation at $\textit{Wi}$'s much lower than the
critical $\textit{Wi}$ of this instability. Spatial oscillations are
observed almost as soon as a clear birefringence strand forms.
Second, observable non-smoothness is always found some distance away
from stagnation point in the downstream direction. As it will be
shown later most of the physics occurs in the close neighborhood of
stagnation point and since FENE-P is a convective equation we do not
expect anything happen downstream would affect upstream dynamics.
Last and also most importantly, we have compared simulation results
obtained on differently mesh resolutions and changes of order of
magnitude in stress non-smoothness are obtained by adjusting the
mesh while time-dependent fluctuations in both velocity and
$\textrm{tr}(\boldsymbol{\alpha})$ are similar in different
resolutions.
%\begin{figure}
%    \centering%
%    \subfigure[]%
%    {%
%        \label{vel_t_a}%
%        \includegraphics[width = 0.6\textheight]{figures/2006-11-5a/vel_t926.4.eps}%
%    }%
%    \vspace{0pt}%
%    \\%
%    \subfigure[]%
%    {%
%        \label{vel_t_b}%
%        \includegraphics[width = 0.6\textheight]{figures/2006-11-5a/vel_t930.0.eps}%
%    }%
%    \vspace{0pt}%
%    \\%
%    \subfigure[]%
%    {%
%        \label{vel_t_c}%
%        \includegraphics[width = 0.6\textheight]{figures/2006-11-5a/vel_t933.6.eps}%
%    }%
%    \vspace{0pt}%
%    \\%
%    \subfigure[]%
%    {%
%        \label{vel_t_d}%
%        \includegraphics[width = 0.6\textheight]{figures/2006-11-5a/vel_t936.8.eps}%
%    }%
%    \caption{Perturbation of $\lVert \boldsymbol{u}\rVert = \sqrt{u_{x}^{2}+u_{y}^{2}}$ with respect to steady states at periodic orbits: $\textit{Wi} = 66$}%
%    \label{vel_2006_11_5a}
%\end{figure}
%
%\begin{figure}
%    \centering%
%    \subfigure[]%
%    {%
%        \label{tra_t_a}%
%        \includegraphics[width = 0.6\textheight]{figures/2006-11-5a/tra_t926.4.eps}%
%    }%
%    \vspace{0pt}%
%    \\%
%    \subfigure[]%
%    {%
%        \label{tra_t_b}%
%        \includegraphics[width = 0.6\textheight]{figures/2006-11-5a/tra_t930.0.eps}%
%    }%
%    \vspace{0pt}%
%    \\%
%    \subfigure[]%
%    {%
%        \label{tra_t_c}%
%        \includegraphics[width = 0.6\textheight]{figures/2006-11-5a/tra_t933.6.eps}%
%    }%
%    \vspace{0pt}%
%    \\%
%    \subfigure[]%
%    {%
%        \label{tra_t_d}%
%        \includegraphics[width = 0.6\textheight]{figures/2006-11-5a/tra_t936.8.eps}%
%    }%
%    \caption{Perturbation of $tr(\boldsymbol{\alpha})$ with respect to steady states at periodic orbits: $\textit{Wi} = 66$}%
%    \label{tra_2006_11_5a}
%\end{figure}

\begin{figure}
    \centering%
    \subfigure[$~t = 22.8$]%
    {%
        \label{ux_a}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/ux_a.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 24.4$]%
    {%
        \label{ux_b}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/ux_b.eps}%
    }%
    \vspace{0pt}%
    \\%
    \subfigure[$~t = 26.0$]%
    {%
        \label{ux_c}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/ux_c.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 27.6$]%
    {%
        \label{ux_d}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/ux_d.eps}%
    }%
    \vspace{0pt}%
    \\%
    \subfigure[$~t = 29.2$]%
    {%
        \label{ux_e}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/ux_e.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 31.2$]%
    {%
        \label{ux_f}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/ux_f.eps}%
    }%
    \vspace{0pt}%
    \\%
    \subfigure[$~t = 32.8$]%
    {%
        \label{ux_g}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/ux_g.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 34.4$]%
    {%
        \label{ux_h}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/ux_h.eps}%
    }%
    \caption{Perturbation of x-component of velocity, $\Delta u_{x}$ with respect to steady states at periodic orbits: $\textit{Wi} = 66$.}%
    \label{ux_2006-11-5a}
\end{figure}

\begin{figure}
    \centering%
    \subfigure[$~t = 22.8$]%
    {%
        \label{uy_a}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/uy_a.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 24.4$]%
    {%
        \label{uy_b}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/uy_b.eps}%
    }%
    \vspace{0pt}%
    \\%
    \subfigure[$~t = 26.0$]%
    {%
        \label{uy_c}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/uy_c.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 27.6$]%
    {%
        \label{uy_d}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/uy_d.eps}%
    }%
    \vspace{0pt}%
    \\%
    \subfigure[$~t = 29.2$]%
    {%
        \label{uy_e}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/uy_e.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 31.2$]%
    {%
        \label{uy_f}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/uy_f.eps}%
    }%
    \vspace{0pt}%
    \\%
    \subfigure[$~t = 32.8$]%
    {%
        \label{uy_g}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/uy_g.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 34.4$]%
    {%
        \label{uy_h}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/uy_h.eps}%
    }%
    \caption{Perturbation of y-component of velocity, $\Delta u_{y}$ with respect to steady states at periodic orbits: $\textit{Wi} = 66$.}%
    \label{uy_2006-11-5a}
\end{figure}

\begin{figure}
    \centering%
    \subfigure[$~t = 22.8$]%
    {%
        \label{axx_a}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axx_a.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 24.4$]%
    {%
        \label{axx_b}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axx_b.eps}%
    }%
    \vspace{0pt}%
    \\%
    \subfigure[$~t = 26.0$]%
    {%
        \label{axx_c}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axx_c.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 27.6$]%
    {%
        \label{axx_d}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axx_d.eps}%
    }%
    \vspace{0pt}%
    \\%
    \subfigure[$~t = 29.2$]%
    {%
        \label{axx_e}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axx_e.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 31.2$]%
    {%
        \label{axx_f}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axx_f.eps}%
    }%
    \vspace{0pt}%
    \\%
    \subfigure[$~t = 32.8$]%
    {%
        \label{axx_g}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axx_g.eps}%
    }%
    \hspace{2pt}%
    \subfigure[$~t = 34.4$]%
    {%
        \label{axx_h}%
        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axx_h.eps}%
    }%
    \caption{Perturbation of xx-component of polymer conformation tensor, $\Delta \alpha_{xx}$ with respect to steady states at periodic orbits: $\textit{Wi} = 66$.}%
    \label{axx_2006-11-5a}
\end{figure}

%\begin{figure}
%    \centering%
%    \subfigure[$t = 26.4$]%
%    {%
%        \label{axy_a}%
%        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axy_a.eps}%
%    }%
%    \hspace{2pt}%
%    \subfigure[$t = 28.4$]%
%    {%
%        \label{axy_b}%
%        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axy_b.eps}%
%    }%
%    \vspace{0pt}%
%    \\%
%    \subfigure[$t = 30.0$]%
%    {%
%        \label{axy_c}%
%        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axy_c.eps}%
%    }%
%    \hspace{2pt}%
%    \subfigure[$t = 32.0$]%
%    {%
%        \label{axy_d}%
%        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axy_d.eps}%
%    }%
%    \vspace{0pt}%
%    \\%
%    \subfigure[$t = 33.6$]%
%    {%
%        \label{axy_e}%
%        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axy_e.eps}%
%    }%
%    \hspace{2pt}%
%    \subfigure[$t = 35.2$]%
%    {%
%        \label{axy_f}%
%        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axy_f.eps}%
%    }%
%    \vspace{0pt}%
%    \\%
%    \subfigure[$t = 36.8$]%
%    {%
%        \label{axy_g}%
%        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axy_g.eps}%
%    }%
%    \hspace{2pt}%
%    \subfigure[$t = 38.4$]%
%    {%
%        \label{axy_h}%
%        \includegraphics[width = 0.35\textheight]{figures/2006-11-5a_figs/axy_h.eps}%
%    }%
%    \caption{Perturbation of xy-component of polymer conformation tensor, $\Delta \alpha_{xy}$ with respect to steady states at periodic orbits: $\textit{Wi} = 66$}%
%    \label{axy_2006-11-5a}
%\end{figure}

\begin{figure}%
    \centering%
    \subfigure[~at $(0, -0.05)$]%
    {%
        \label{terms_near}
        \includegraphics[width = 0.75\textwidth]{figures/2006-11-5a_figs/terms_near.eps}%
    }%
    \vspace{2pt}%
    \\%
    \subfigure[~at $(0, -0.1)$]%
    {%
        \label{terms_far}%
        \includegraphics[width = 0.75\textwidth]{figures/2006-11-5a_figs/terms_far.eps}%
    }%
    \caption{Time-dependent oscillations. Top views: perturbations of variables normalized by steady-state quantities; Bottom views: magnitudes of terms on RHS of Equation~(\ref{fenep_linear}). }
\end{figure}

Up to this point, we have learnt that the periodic motion is
characterized by alternating positive and negative perturbations to
steady state in both velocity and polymer conformation fields. Two
questions remain to be answered before a mechanism can be proposed:
why would steady state become unstable at high $\textit{Wi}$ and why
this specific periodic motion would be desirable to the system and
become the attractor in phase space. These questions should be
understood in terms of the interaction between velocity field and
polymer conformation.

One thing clear from Figure~\ref{vel_2006_11_5a} and
Figure~\ref{tra_2006_11_5a} is that there seems to be a correlation
between high velocity and low $\textrm{tr}(\boldsymbol{\alpha})$,
and vice versa. Let's start our analysis by assuming a perturbation
in polymer conformation near stagnation point from steady state. As
shown in the schematic (Figure~\ref{schematic}), if for any reason
polymer molecules near stagnation point (e.g. dumbbell $\mathbf{A}$)
are less stretched than it should be at steady state, less force
(gray arrows) is contained in the spring of dumbbell $\mathbf{A}$
than those of downstream dumbbells ($\mathbf{B_{L}}$ and
$\mathbf{B_{R}}$). Therefore the net forces on the fluid (shaded
arrows) point outward and push fluid away from stagnation point. In
the viewpoint of stress, a negative perturbation in polymer normal
stress near stagnation point (as in Figure~\ref{tra_t_a}) would
result in outward-pointing perturbations on stress divergence term
of momentum balance (last term on the RHS of
Equation~(\ref{ns_momentum_eq})) and thus triggers jets
(Figure~\ref{vel_t_a}). On the other hand, the occurrence of jets
brings along fluids around stagnation point and polymer molecules
get to pass the neighborhood of stagnation point faster. As in
Figure~\ref{schematic}, relaxed dumbbell $\mathbf{C}$ from upstream
would approach stagnation point faster and thus have less time to be
stretched. If the reduction in stretching time is large enough so
that when $\mathbf{C}$ reaches the current position of $\mathbf{A}$
it is not as much stretched as $\mathbf{A}$, the initial
perturbation would be enhanced and instability occurs.
\begin{figure}
    \centering%
    \includegraphics[width = 0.6\textwidth]{figures/schematic.eps}%
    \caption{Schematic of instability mechanism: polymer flow interactions}%
    \label{schematic}%
\end{figure}

This argument can be verified by deposing velocity, pressure and
polymer conformation tensor into steady state values and
perturbations:
\begin{eqnarray}%
    \label{vel_decompose}%
        \boldsymbol{u} = \boldsymbol{u}^{\textrm{s}} + \boldsymbol{u}',%
    \\%
    \label{press_decompose}%
        p = p^{\textrm{s}} + p',%
    \\%
    \label{alpha_decompose}%
        \boldsymbol{\alpha} = \boldsymbol{\alpha}^{\textrm{s}} +
        \boldsymbol{\alpha}',
\end{eqnarray}%
where superscript ``$s$'' denotes steady state and ``$'$'' denotes
perturbations. Plug
Equations~(\ref{vel_decompose})(\ref{press_decompose})(\ref{alpha_decompose})
into
Equations~(\ref{ns_momentum_eq})(\ref{ns_continuity_eq})(\ref{fenep_conformation_eq})(\ref{fenep_stress_eq})
and the equation system for time-dependent solution could be
obtained. Keep in mind that
Equations~(\ref{ns_momentum_eq})(\ref{ns_continuity_eq})(\ref{fenep_conformation_eq})(\ref{fenep_stress_eq})
also hold for steady state variables $\boldsymbol{u}^{\textrm{s}}$,
$p^{\textrm{s}}$ and $\boldsymbol{\alpha}^{\textrm{s}}$ by replacing
corresponding variables and throwing away time derivative terms.
Subtract the steady state equations from that of time-dependent
solution would give equations for perturbation variables
$\boldsymbol{u}'$, $p'$ and $\boldsymbol{\alpha}'$ from which
linearized equation could finally be obtained by omitting all the
terms quadratic or of higher order in perturbation variables. With
this procedure, linearized equation for $\alpha _{xx}$, the
component we are interested in, can be derived:
%\begin{eqnarray}%
%    \label{fenep_linear}%
%\begin{split}%
%        \frac{\alpha _{xx}'}{1 -
%        \frac{\textrm{tr}(\boldsymbol{\alpha}^{\textrm{s}})}{b}} +
%        \frac{\alpha _{xx}^{\textrm{s}}\textrm{tr}(\boldsymbol{\alpha}')}{b\left(1 -
%        \frac{\textrm{tr}(\boldsymbol{\alpha}^{\textrm{s}})}{b}\right)^{2}}
%        + \frac{\textit{Wi}}{2}\left(\frac{\partial\alpha _{xx}'}{\partial t} + v_{x}^{\textrm{s}}\frac{\partial \alpha _{xx}'}{\partial x} + v_{y}^{\textrm{s}}\frac{\partial \alpha _{xx}'}{\partial y} + v_{x}'\frac{\partial \alpha _{xx}^{\textrm{s}}}{\partial x} + v_{y}'\frac{\partial \alpha _{xx}^{\textrm{s}}}{\partial y}
%\end{split}%
%\begin{split}%
%        - 2\alpha _{xx}^{\textrm{s}}\frac{\partial v_{x}'}{\partial x} - 2\alpha _{xy}^{\textrm{s}}\frac{\partial v_{x}'}{\partial y} - 2\alpha _{xx}'\frac{\partial v_{x}^{\textrm{s}}}{\partial x} - 2\alpha _{xy}'\frac{\partial v_{x}^{\textrm{s}}}{\partial
%        y}\right) = 0%
%\end{split}%
%\end{eqnarray}%
\begin{eqnarray}%
    \label{fenep_linear}%
\begin{split}%
        \frac{\partial\alpha _{xx}'}{\partial t} = & - \frac{2}{\textit{Wi}}\frac{\alpha _{xx}'}{1 -
        \frac{\textrm{tr}(\boldsymbol{\alpha}^{\textrm{s}})}{b}}%
        - \frac{2}{\textit{Wi}}\frac{\alpha _{xx}^{\textrm{s}}\textrm{tr}(\boldsymbol{\alpha}')}{b\left(1 -
        \frac{\textrm{tr}(\boldsymbol{\alpha}^{\textrm{s}})}{b}\right)^{2}}%
        \\%
        & - u_{x}^{\textrm{s}}\frac{\partial \alpha _{xx}'}{\partial x}%
        - u_{y}^{\textrm{s}}\frac{\partial \alpha _{xx}'}{\partial y}%
        - u_{x}'\frac{\partial \alpha _{xx}^{\textrm{s}}}{\partial x}%
        - u_{y}'\frac{\partial \alpha _{xx}^{\textrm{s}}}{\partial y}%
        \\%
        & + 2\alpha _{xx}^{\textrm{s}}\frac{\partial u_{x}'}{\partial x}%
        + 2\alpha _{xy}^{\textrm{s}}\frac{\partial u_{x}'}{\partial y}%
        + 2\alpha _{xx}'\frac{\partial u_{x}^{\textrm{s}}}{\partial x}%
        + 2\alpha _{xy}'\frac{\partial u_{x}^{\textrm{s}}}{\partial y}.%
\end{split}%
\end{eqnarray}%
The first two terms on the right-hand side come from the effect of
polymer relaxation, which weakens as $\textit{Wi}$ increases. Note
that these two terms always have opposite signs to $\alpha _{xx}'$
and act as stabilizing terms, instability is thus only possible at
high $\textit{Wi}$ when these terms are small. The next four terms
are contributions from convection and the last four terms and
contributions from polymer stretching by flow. Magnitude of each
terms on RHS are estimated at the point $(0, 0.05)$ around where
fluctuation of $\boldsymbol{\alpha}$ initiates (see
Figures~\ref{tra_t_a},~\ref{tra_t_c}) and listed in
Table~\ref{term_mag}. Estimations of perturbation magnitude are
based on half the difference between maximum and minimum values of
each quantity. Terms are named according to their order on RHS of
Equation~\ref{fenep_linear}. Terms contribute significantly to the
change of $\alpha _{xx}'$ are identified to be RHS4, RHS6, RHS7 and
RHS9 which characterize the effects from convection by $y$ direction
velocity and stretching by extensional flow. Let's focus our analysi
on the situation when negative $\alpha _{xx}'$ are found near $(0,
0.05)$ (Figure~\ref{tra_t_a}, the opposite situation could be
analyzed likewise). Earlier analysis shows that positive
perturbations to velocity field (jets) should be dominating the
neighborhood of stagnation point due to the perturbation of normal
stress. In this case $u_{y}'$ is negative in positive $y$ half-plane
and positive in negative $y$ half-plane, which can be verified that
it always have the same sign as $\partial \alpha
_{xx}^{\textrm{s}}/\partial y$. Therefore the sign of RHS6 is
negative, which enhances the instability. Physically this means the
perturbation of polymer conformation would grow because of higher
$y$ direction convective velocity caused by velocity perturbation,
which limits the time polymers can be stretched. Therefore
prerequisite for instability is $\partial \alpha
_{xx}^{\textrm{s}}/\partial y$ should be large, or literally there
should be a sharp transition at the edges of birefringence strand
and polymer molecules are stretched with in a very short travel
distance. This term (RHS6) explains the way how a perturbation in
velocity field could react back on polymer conformation and further
enhance instability. Another convective term, RHS4, is also large
here but its role is more complicated. Take the positive $y$
half-plane for example, as polymer molecules moves closer to
stagnation point, sign of $\partial \alpha _{xx}'/\partial y$
changes from positive to negative and thus the sign of RHS4 changes
from positive to negative as well, namely, this term stabilizes the
perturbation farther away from stagnation point and destabilizes the
system near stagnation point. Physically this term is the convection
of perturbation of polymer conformation by steady state velocity and
indicates how the upstream perturbation would affect the downstream
and therefore is not the reason by velocity perturbation would
affect polymer conformation. The two identified stretching terms
have opposite signs. RHS7, which is related with change of
stretching due to the perturbed extension rate, is positive and
RHS9, which is related with effects of perturbed conformation on the
stretching, is negative and these two terms counteracts each other.
Based on these facts we can infer that the occurrence of jets,
triggered by negative perturbation of
$\textrm{tr}({\boldsymbol{\alpha}})$, would further affect
conformation of polymer molecules by reducing their residence time
in extensional flow which causes instability. A similar argument can
be made for the situation when a positive perturbation occurs in
$\textrm{tr}({\boldsymbol{\alpha}})$. Before we wrap up the answer
to the first question placed earlier, it is also worthwhile to point
out the role of term RHS2. This term, explained earlier as a
relaxing term, is important since its denominator is quadratic and
it increases sharply with increasing
$\textrm{tr}({\boldsymbol{\alpha}})$. That explains our earlier
observation (Figures~\ref{tra_2006_11_5a}) that there are never
significant perturbation in $\textrm{tr}({\boldsymbol{\alpha}})$
near the centerline of the birefringence strand.

%As seen from Figure~\ref{tra_t_a}, perturbation to
%$\boldsymbol{\alpha}$ is localized in a small region near stagnation
%point. For a molecule moving toward stagnation point, at around $(0,
%0.07)$ perturbation starts and RHS4 is positive, which means the
%fact that the incoming molecule from upstream was at steady state
%conformation makes it harder to reach the perturbed state. However,
%at around $(0, 0.05)$ RHS4 is negative because magnitude of
%perturbation is always small

%\begin{table} %\centering %\begin{minipage}{1.1\textwidth}
%\centering% %\begin{tabular}{@{}c@{}c@{}c@{}} %    \hline \hline %
Term & Formula & Estimation of magnitude~\footnote{Absolute values,
not including signs} %    \\ \hline \hline %     RHS1 &
$-\frac{2}{\textit{Wi}}\frac{\alpha
_{xx}'}{1-\frac{\textrm{tr}(\boldsymbol{\alpha}^{\textrm{s}})}{b}}$
%     & $1.6$% %     \\ \hline %     RHS2 &
$-\frac{2}{\textit{Wi}}\frac{\alpha
_{xx}^{\textrm{s}}\textrm{tr}(\boldsymbol{\alpha}')}{b\left(1-\frac{\textrm{tr}(\boldsymbol{\alpha}^{\textrm{s}})}{b}\right)^{2}}$
%     & $4.6$% %     \\ \hline %     RHS3 &
$-u_{x}^{\textrm{s}}\frac{\partial \alpha _{xx}'}{\partial x}$ % &
$1.6\times 10^{-6}$% %     \\ \hline %     RHS4 &
$-u_{y}^{\textrm{s}}\frac{\partial \alpha _{xx}'}{\partial y}$ % &
$73$% %     \\ \hline %     RHS5 & $-u_{x}'\frac{\partial \alpha
_{xx}^{\textrm{s}}}{\partial x}$ %     & $1.2\times 10^{-6}$% %
\\ \hline %     RHS6 & $-u_{y}'\frac{\partial \alpha
_{xx}^{\textrm{s}}}{\partial y}$ %     & $30$% %     \\ \hline %
RHS7 & $2\alpha _{xx}^{\textrm{s}}\frac{\partial u_{x}'}{\partial
x}$ %     & $49$% %     \\ \hline %     RHS8 & $2\alpha
_{xy}^{\textrm{s}}\frac{\partial u_{x}'}{\partial y}$ %     &
$4.5\times 10^{-13}$% %     \\ \hline %     RHS9 & $2\alpha
_{xx}'\frac{\partial u_{x}^{\textrm{s}}}{\partial x}$ %     & $16$%
%     \\ \hline %     RHS10 & $2\alpha _{xy}'\frac{\partial
u_{x}^{\textrm{s}}}{\partial y}$ %     & $7.7\times 10^{-13}$% %
\\ \hline \hline %\end{tabular} %\caption{Estimation of magnitudes
of each term on the right-hand side of Equation~\ref{fenep_linear}
at $(0, 0.05)$: $\textit{Wi} = 66$}% %\label{term_mag}%
%\end{minipage} %\end{table}

We start our analysis about the second question by looking at
Figure~\ref{periodic_orbit}, which is a plot of perturbations in
polymer conformation and velocity at point $(0, 0.05)$ along the
periodic orbit. Time intervals between each pair of neighboring
points are fixed at $0.4$. The domain is divided into four quadrants
based on the signs of perturbations. Based on above analysis, steady
state is not stable at high $\textit{Wi}$ and a minute perturbation
would grow and bring the system straightly away in either quadrant
II or quadrant IV. However this does not happen and as shown
earlier, the system actually deviates from steady state spirally and
eventually merges onto a periodic orbit. The reason for this
disagreement is in earlier analysis, we assumed that velocity and
polymer conformation fields interact and vary synchronically, which
is obviously not true at high $\textit{Wi}$. It can be clearly seen
from Figure~\ref{time_lag} that the minimum of
$\Delta\textrm{tr}({\boldsymbol{\alpha}})$, though related with the
maximum in $\Delta \lVert \boldsymbol{u}\rVert$ as concluded
earlier, does not follow instantaneously. Clear time lag is observed
in changes of polymer conformation after any change in velocity
field. This time lag determines that a cycling motion would be more
desirable in the system. As shown in Figure~\ref{periodic_orbit}, at
point P1 $\Delta \lVert \boldsymbol{u}\rVert$ has reached its
maximum in a cycle while $\Delta\textrm{tr}({\boldsymbol{\alpha}})$
is not able to follow up immediately. Perturbation in stress field
at this time snapshot reflects the effect of velocity at some
earlier moments, which is not sufficient to sustain the current
velocity perturbation. Therefore velocity field starts relax while
due to the memory effect, stress field perturbation is still growing
in magnitude. This situation changes after the system passes P2
where $\Delta\textrm{tr}({\boldsymbol{\alpha}})$ is at minimum
(resulting from the velocity field at around P1). After that stress
field follows velocity field in a trend of relaxation, however, due
to the time lag, the system does not pass through steady state where
it would stay forever. Instead it goes around  and due to the
unstable interaction between the two fields the system goes further
away until it reaches P3 where $\Delta \lVert \boldsymbol{u}\rVert$
reaches minimum. Similarly at this point the stabilizing force in
momentum balance is large enough to suppress the laggard
destabilizing effects of polymer conformation and the trajectory
turns back again and later passes P4 and goes toward P1 to complete
a cycle.

%\begin{figure}
%    \centering%
%    \subfigure[ Periodic orbit]%
%    {%
%        \label{periodic_orbit}%
%        \includegraphics[width = 0.6\textwidth]{figures/2006-11-5a/periodic_orbit.eps}
%    }%
%    \\%
%    \vspace{2pt}%
%    \subfigure[ Time lag between velocity and polymer conformation fields]
%    {%
%        \label{time_lag}
%        \includegraphics[width = 0.6\textwidth]{figures/2006-11-5a/time_lag.eps}
%    }%
%    \caption{Time dependence of both velocity and polymer conformation fields at point $(0, 0.05)$ for $\textit{Wi} = 66$, $\Delta$ symbol indicates perturbations with respect to steady state value of corresponding quantities.}%
%    \label{tra_vel_2006_11_5a}%
%\end{figure}%

